Generalising Discrete Action Spaces with Conditional Action Trees

There are relatively few conventions followed in reinforcement learning (RL) environments to structure the action spaces. As a consequence the application of RL algorithms to tasks with large action spaces with multiple components require additional effort to adjust to different formats. In this paper we introduce {\em Conditional Action Trees} with two main objectives: (1) as a method of structuring action spaces in RL to generalise across several action space specifications, and (2) to formalise a process to significantly reduce the action space by decomposing it into multiple sub-spaces, favoring a multi-staged decision making approach. We show several proof-of-concept experiments validating our scheme, ranging from environments with basic discrete action spaces to those with large combinatorial action spaces commonly found in RTS-style games.

==> images/dep_pol.tikz <==
% \documentclass[border=0.1cm, 12pt]{standalone}
% \usepackage{tikz}
% \usepackage{amsfonts}
% \usepackage{amsmath,amssymb}
% \usepackage{systeme,mathtools}
% \usetikzlibrary{positioning,arrows.meta,quotes}
% \usetikzlibrary{shapes,snakes}
% \usetikzlibrary{bayesnet}
% \tikzset{>=latex}
% \tikzstyle{plate caption} = [caption, node distance=0, inner sep=0pt,
% below left=5pt and 0pt of #1.south]
% \begin{document}
\begin{tikzpicture}
	\node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (c1) at (-2.6,-2.0) {\scalebox{0.85}[1]{$\boldsymbol{c}_{1}$}};
	\node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (c0) at (-4.2,-2.0) {$\boldsymbol{c}_{0}$};
	\node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (ck) at (0,-2.0) {$\boldsymbol{c}_{k}$};
    \node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (s) at (-4.2,-3.8) {$s$};
    
    \node[text width=0.6cm] (dots) at (-1.26,-2.0) {$\LARGE\cdots$};
    
    %\path (c1) -- node[auto=false]{\ldots} (ck);

    \path [draw,->] (s) edge (c0);
    \path [draw,->] (s) edge (c1);
    \path [draw,->] (s) edge (ck);
    \path [draw,->] (s) edge (dots);
    
    \path [draw,->] (dots) edge (ck);
    \path [draw,->] (c1) edge (dots);
    \path [draw,->] (c0) edge (c1);
    
    % we would add this for autoregressive
    % \path [draw,->] (c0) edge[bend left] (dots);
    % \path [draw,->] (c0) edge[bend left] (ck);
    % \path [draw,->] (c1) edge[bend left] (ck);


\end{tikzpicture}
%\end{document}

==> images/indep_pol.tikz <==
% \documentclass[border=0.1cm, 12pt]{standalone}
% \usepackage{tikz}
% \usepackage{amsfonts}
% \usepackage{amsmath,amssymb}
% \usepackage{systeme,mathtools}
% \usetikzlibrary{positioning,arrows.meta,quotes}
% \usetikzlibrary{shapes,snakes}
% \usetikzlibrary{bayesnet}
% \tikzset{>=latex}
% \tikzstyle{plate caption} = [caption, node distance=0, inner sep=0pt,
% below left=5pt and 0pt of #1.south]
\begin{tikzpicture}
	\node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (c1) at (-2.6,-2.0) {\scalebox{0.85}[1]{$\boldsymbol{a}_{1}$}};
	\node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (c0) at (-4.2,-2.0) {$\boldsymbol{a}_{0}$};
	\node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (ck) at (0,-2.0) {$\boldsymbol{a}_{k}$};
    \node [circle,draw=black,fill=white,inner sep=0pt,minimum size=0.8cm] (s) at (-4.2,-3.8) {$s$};
    
    \node[text width=0.6cm] (dots) at (-1.26,-2.0) {$\LARGE\cdots$};

    \path [draw,->] (s) edge (c0);
    \path [draw,->] (s) edge (c1);
    \path [draw,->] (s) edge (ck);
    \path [draw,->] (s) edge (dots);

\end{tikzpicture}
